Pinpointing the cosmic web between massive galaxy clusters I. The incidence of HI and OVI as WHIM tracers

At redshift z<1, the $\Lambda$CDM paradigm predicts that $\sim$40-50\% of baryons reside in the warm-hot intergalactic medium (WHIM) within cosmic web filaments. Characterizing the physical state and distribution of this dominant baryonic component is crucial for a complete picture of baryon evolution in the low-redshift Universe. However, directly observing the WHIM has been challenging due to its low density and high temperature and ionization state. Absorption-line spectroscopy offers a promising approach, particularly through analyses of broad Ly-$\alpha$ absorbers (BLAs; Doppler parameter b>40 km/s) and OVI absorbers. This work focuses on probing WHIM signatures by analyzing the incidence rates of these tracers in and around putative cosmic web filaments connecting massive galaxy clusters. We use far-ultraviolet (FUV) absorption spectroscopy from HST/COS along ten QSO sightlines at z<1, selected for their proximity in projected distance and velocity to cluster pairs. We focus on absorption features of WHIM tracers (BLAs and OVI) and cold-gas tracers (narrow Ly-$\alpha$ absorbers, or NLAs; b<40 km/s), which are used as a control sample for colder gas. We measure excess incidence rates for total HI, NLAs, BLAs, and OVI within a rest-frame $\Delta v=\pm1000$ km/s and an impact parameter $\Delta d<3$ Mpc relative to the field expectation, and find that the excesses of BLAs and OVI are about twice those of NLAs. Additionally, the covering fractions of BLAs and OVI appear larger by factors of $\sim$1.7 and 1.8, respectively, than in a random field control sample, whereas the NLA covering fraction is consistent with the random expectation. The larger relative excess of WHIM tracers compared to cold-gas tracers near independent cluster pairs indicates the prevalence of warm-hot gas in these environments, representing a potential signature of WHIM detection in inter-cluster filaments.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

